Design and Evaluation of Scalable Representations of Communication in Gantt Charts for Large-scale Execution Traces

Gantt charts are frequently used to explore execution traces of large-scale parallel programs found in high-performance computing (HPC). In these visualizations, each parallel processor is assigned a row showing the computation state of a processor at a particular time. Lines are drawn between rows to show communication between these processors. When drawn to align equivalent calls across rows, structures can emerge reflecting communication patterns employed by the executing code. However, though these structures have the same definition at any scale, they are obscured by the density of rendered lines when displaying more than a few hundred processors. A more scalable metaphor is necessary to aid HPC experts in understanding communication in large-scale traces. To address this issue, we first conduct an exploratory study to identify what visual features are critical for determining similarity between structures shown at different scales. Based on these findings, we design a set of glyphs for displaying these structures in dense charts. We then conduct a pre-registered user study evaluating how well people interpret communication using our new representation versus their base depictions in large-scale Gantt charts. Through our evaluation, we find that our representation enables users to more accurately identify communication patterns compared to full renderings of dense charts. We discuss the results of our evaluation and findings regarding the design of metaphors for extensible structures.

==> supplemental/codes.csv <==
,0,1,2,3,4,5,6
comparison,21.0,13.0,10.0,14.0,16.0,11.0,19.0
line angle,17.0,,5.0,6.0,9.0,4.0,14.0
uncertainty,16.0,13.0,11.0,4.0,10.0,4.0,10.0
certainty,8.0,6.0,1.0,6.0,2.0,4.0,10.0
line direction,7.0,,7.0,4.0,6.0,2.0,5.0
background,6.0,3.0,13.0,14.0,2.0,4.0,7.0
same pattern,5.0,5.0,5.0,2.0,4.0,1.0,7.0
line destination,5.0,,,,6.0,,2.0
different pattern,4.0,2.0,,1.0,,,
cells,4.0,1.0,5.0,6.0,1.0,1.0,2.0
pattern extrapolation,4.0,1.0,1.0,,,,1.0
line crossing,4.0,,,,1.0,,4.0
profession,3.0,,,4.0,2.0,1.0,
line grouping,3.0,,,1.0,1.0,2.0,
horizontal symmetry,3.0,,,,1.0,,
columns,3.0,,,,,,2.0
connected lines,3.0,,,,,,
differences,3.0,,,,,,
partial representation,3.0,,,,,,
symmetry,3.0,,,,,,
line density,2.0,8.0,4.0,2.0,6.0,,3.0
fragment/whole,2.0,,,,,,4.0
incomplete representation,2.0,,,,,,
separate lines,2.0,,,,,,
different patterns,1.0,3.0,4.0,2.0,2.0,4.0,
similarities,1.0,1.0,,,,,
direction,1.0,,2.0,,1.0,,
line origin,1.0,,,2.0,7.0,,3.0
one line (ring),1.0,,,2.0,2.0,3.0,1.0
bars,1.0,,,1.0,,,
lines relative to background,1.0,,,,1.0,,
difference,1.0,,,,,,4.0
C++,1.0,,,,,,
Java,1.0,,,,,,
Python,1.0,,,,,,
UA,1.0,,,,,,
coding,1.0,,,,,,
counting lines,1.0,,,,,,
different chart,1.0,,,,,,
exact same pattern,1.0,,,,,,
important,1.0,,,,,,
insufficient information,1.0,,,,,,
line desnity,1.0,,,,,,
line in reference to line,1.0,,,,,,
missing information,1.0,,,,,,
no HPC exprience,1.0,,,,,,
number of lines,1.0,,,,,,
same characteristics,1.0,,,,,,
same chart,1.0,,,,,,
whole chart,1.0,,,,,,
transformation,,14.0,1.0,,2.0,,10.0
offset,,13.0,6.0,,,,1.0
grouped offset,,8.0,,,,,
angle,,6.0,4.0,,,,
conditional,,3.0,1.0,,1.0,,
critical property,,3.0,,,,,
rotation,,2.0,1.0,,,,5.0
learning effect,,2.0,1.0,,,,
length,,2.0,,,,,
networking,,2.0,,,,,
unknown characteristic,,2.0,,,,,
vector,,2.0,,,,,
ring,,1.0,8.0,1.0,,,
color,,1.0,1.0,9.0,3.0,,1.0
compression,,1.0,,,,,1.0
C/C++,,1.0,,,,,
complicated,,1.0,,,,,
distance,,1.0,,,,,
flip,,1.0,,,,,
inconsistent pattern,,1.0,,,,,
missing lines,,1.0,,,,,
partial,,1.0,,,,,
partial/full,,1.0,,,,,
partial/partial,,1.0,,,,,
rotate,,1.0,,,,,
router coordination,,1.0,,,,,
same characteristic,,1.0,,,,,
simple description,,1.0,,,,,
stretch,,1.0,,,,,
uncertainty ,,1.0,,,,,
line thickness,,,4.0,2.0,,1.0,1.0
underlying data,,,4.0,,,,6.0
association between columns,,,4.0,,,,
parallel,,,3.0,,6.0,,1.0
lines relative to cells,,,2.0,,,,
machine learning,,,2.0,,,,
python,,,2.0,,,,
slope,,,1.0,1.0,,,
density,,,1.0,,1.0,,1.0
vertical,,,1.0,,,4.0,2.0
alternate perspective,,,1.0,,,,
data focused,,,1.0,,,,
embarrassingly parallel,,,1.0,,,,
full,,,1.0,,,,
julia,,,1.0,,,,
line frequency,,,1.0,,,,
line origin in cell,,,1.0,,,,
little HPC,,,1.0,,,,
little HPC experience,,,1.0,,,,
little profiling,,,1.0,,,,
mathematician,,,1.0,,,,
model selection,,,1.0,,,,
obfuscation,,,1.0,,,,
parallel lines,,,1.0,,,,
performance,,,1.0,,,,
question comparisons,,,1.0,,,,
supercomputers,,,1.0,,,,
visceral response,,,1.0,,,,
counting line offset,,,,8.0,,,
line relative to background,,,,5.0,,,
pattern,,,,3.0,1.0,2.0,
location,,,,3.0,1.0,,
dimensions,,,,3.0,,,
ratio,,,,2.0,,,
line color,,,,1.0,1.0,,
mirror,,,,1.0,,,2.0
HPC,,,,1.0,,,
alternate,,,,1.0,,,
alternating,,,,1.0,,,
cloud computing,,,,1.0,,,
containers,,,,1.0,,,
line curvature,,,,1.0,,,
outline,,,,1.0,,,
research computing,,,,1.0,,,
solutions architect,,,,1.0,,,
sysadmin,,,,1.0,,,
complexity,,,,,3.0,2.0,
difficulty,,,,,3.0,,
befuddlement,,,,,2.0,,
differentiating characteristics,,,,,2.0,,
line separation,,,,,2.0,,
scale differences,,,,,2.0,,
line quantity,,,,,1.0,7.0,2.0
surprise,,,,,1.0,1.0,
multiple lines (ring),,,,,1.0,,3.0
continuous line,,,,,1.0,,1.0
bisection,,,,,1.0,,
inversion,,,,,1.0,,
line angle ,,,,,1.0,,
line count,,,,,1.0,,
line destiation,,,,,1.0,,
line distance,,,,,1.0,,
line intersection,,,,,1.0,,
multiple lines(ring),,,,,1.0,,
no profiling experience,,,,,1.0,,
relative,,,,,1.0,,
revision,,,,,1.0,,
similar,,,,,1.0,,
simplified,,,,,1.0,,
supercomputing,,,,,1.0,,
technologist,,,,,1.0,,
vertical symmerty ,,,,,1.0,,
vertical symmetry,,,,,1.0,,
zig zag,,,,,1.0,,
vertical line,,,,,,2.0,
horizontal,,,,,,1.0,1.0
high level appearance,,,,,,1.0,
line location,,,,,,1.0,
one line (stencil),,,,,,1.0,
production manager,,,,,,1.0,
x,,,,,,1.0,
line connection,,,,,,,6.0
high level description,,,,,,,3.0
relation,,,,,,,3.0
zoom,,,,,,,3.0
color value,,,,,,,2.0
confusion,,,,,,,2.0
logical zoom,,,,,,,2.0
uniformity,,,,,,,2.0
background cells,,,,,,,1.0
line depth,,,,,,,1.0
line length,,,,,,,1.0
merge,,,,,,,1.0
same,,,,,,,1.0
similarity,,,,,,,1.0
triangular pattern,,,,,,,1.0
visual depth,,,,,,,1.0

